Plotly-Resampler: Effective Visual Analytics for Large Time Series

Visual analytics is arguably the most important step in getting acquainted with your data. This is especially the case for time series, as this data type is hard to describe and cannot be fully understood when using for example summary statistics. To realize effective time series visualization, four requirements have to be met; a tool should be (1) interactive, (2) scalable to millions of data points, (3) integrable in conventional data science environments, and (4) highly configurable. We observe that open source Python visualization toolkits empower data scientists in most visual analytics tasks, but lack the combination of scalability and interactivity to realize effective time series visualization. As a means to facilitate these requirements, we created Plotly-Resampler, an open source Python library. Plotly-Resampler is an add-on for Plotly's Python bindings, enhancing line chart scalability on top of an interactive toolkit by aggregating the underlying data depending on the current graph view. Plotly-Resampler is built to be snappy, as the reactivity of a tool qualitatively affects how analysts visually explore and analyze data. A benchmark task highlights how our toolkit scales better than alternatives in terms of number of samples and time series. Additionally, Plotly-Resampler's flexible data aggregation functionality paves the path towards researching novel aggregation techniques. Plotly-Resampler's integrability, together with its configurability, convenience, and high scalability, allows to effectively analyze high-frequency data in your day-to-day Python environment.

==> snippet.txt <==
import plotly.graph_objects as go; import numpy as np
from plotly_resampler import FigureResampler

# construct a large series
x = np.arange(10_000_000)
noisy_sin = (3 + np.sin(x / 200) + np.random.randn(len(x)) / 10) * x / 1_000

# ------ 1. Wrap the Plotly figure in a FigureResampler object ------
fig = FigureResampler(go.Figure())

# Keep using the standard plotly API (e.g. the add_trace method)
fig.add_trace(go.Scattergl(name='noisy sine', x=x, y=noisy_sin))

# By using the `hf_x` and `hf_y` argument, the add_trace methods is sped up with 30%
fig.add_trace(go.Scattergl(name='noisy sine + 20'), hf_x=x, hf_y=noisy_sin + 20)

# ------ 2. Call show_dash  to start the data aggregation web-app  ------
fig.show_dash(mode='inline')
